A Shallow Slope for the Stellar Mass--Angular Momentum Relation of Star-Forming Galaxies at $1.5 < z < 2.5$

We present measurements of the specific angular momentum $j_\star$ of 41 star-forming galaxies at $1.5<z<2.5$. These measurements are based on radial profiles inferred from near-IR \textit{HST} photometry, along with multi-resolution emission-line kinematic modelling using integral field spectroscopy (IFS) data from KMOS, SINFONI, and OSIRIS. We identified 24 disks (disk fraction of $58.6\pm 7.7\%$) and used them to parametrize the $j_\star$ \textit{vs} stellar mass $M_\star$ relation (Fall relation) as $j_\star\propto M_\star^{\beta}$. We measure a power-law slope $\beta=0.25\pm0.15$, which deviates by approximately $3\sigma$ from the commonly adopted local value $\beta = 0.67$, indicating a statistically significant difference. We find that two key systematic effects could drive the steep slopes in previous high-redshift studies: first, including irregular (non-disk) systems due to limitations in spatial resolution and second, using the commonly used approximation $\tilde{j}_\star\approx k_n v_s r_\mathrm{eff}$, which depends on global unresolved quantities. In our sample, both effects lead to steeper slopes of $\beta=0.48\pm0.21$ and $\beta=0.61\pm0.21$, respectively. To understand the shallow slope, we discuss observational effects and systematic uncertainties and analyze the retention of $j_\star$ relative to the angular momentum of the halo $j_h$ (angular momentum retention factor $f_j =j_\star/j_h$). For the $M_\star$ range covered by the sample $9.5 <\log_{10} (M_\star/M_\odot) < 11.5$ (halo mass $11.5 < \log_{10} (M_h/M_\odot) < 14$), we find large $f_j$ values ($>1$ in some cases) in low-mass haloes that decrease with increasing mass, suggesting a significant role of efficient angular momentum transport in these gas-rich systems, aided by the removal of low-$j_\star$ gas via feedback-driven outflows in low-mass galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
